Efficient Approximation of the Matching Distance for 2-parameter persistence

The matching distance is a computationally tractable topological measure to compare multi-filtered simplicial complexes. We design efficient algorithms for approximating the matching distance of two bi-filtered complexes to any desired precision $\epsilon>0$. Our approach is based on a quad-tree refinement strategy introduced by Biasotti et al., but we recast their approach entirely in geometric terms. This point of view leads to several novel observations resulting in a practically faster algorithm. We demonstrate this speed-up by experimental comparison and provide our code in a public repository which provides the first efficient publicly available implementation of the matching distance.

==> data/ub_combined_second_cat0_david8_0.1.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	17391	140	0.939018	0.299515	0.580765
[UB_EXPERIMENT]	19672	160	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	21737	180	0.772183	0.299515	0.530795
[UB_EXPERIMENT]	24198	200	0.698595	0.299515	0.508755
[UB_EXPERIMENT]	27153	220	0.626012	0.299515	0.487015
[UB_EXPERIMENT]	29548	240	0.573844	0.299515	0.47139
[UB_EXPERIMENT]	31742	260	0.544519	0.299515	0.462607
[UB_EXPERIMENT]	34185	280	0.521677	0.299515	0.455765
[UB_EXPERIMENT]	36177	300	0.471794	0.299515	0.440824
[UB_EXPERIMENT]	38210	320	0.443425	0.299515	0.432327
[UB_EXPERIMENT]	40413	340	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	42562	360	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	44593	380	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	46485	400	0.391258	0.299515	0.416702
[UB_EXPERIMENT]	48721	420	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	50773	440	0.365174	0.299515	0.40889
[UB_EXPERIMENT]	52684	460	0.354841	0.299515	0.405795
[UB_EXPERIMENT]	55506	480	0.342405	0.299515	0.40207
[UB_EXPERIMENT]	57487	500	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	60364	520	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	62949	540	0.313006	0.299515	0.393265
[UB_EXPERIMENT]	65294	560	0.299964	0.299515	0.389359
[UB_EXPERIMENT]	67559	580	0.290764	0.299515	0.386603
[UB_EXPERIMENT]	69889	600	0.286922	0.299515	0.385452
[UB_EXPERIMENT]	71915	620	0.275143	0.299515	0.381924
[UB_EXPERIMENT]	73766	640	0.272489	0.299515	0.381129
[UB_EXPERIMENT]	75629	660	0.267359	0.299515	0.379593
[UB_EXPERIMENT]	77556	680	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	79739	700	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	82596	720	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	84908	740	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	87146	760	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	89224	780	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	91591	800	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	93991	820	0.234755	0.299515	0.369827
[UB_EXPERIMENT]	96228	840	0.229427	0.299515	0.368232
[UB_EXPERIMENT]	98515	860	0.228234	0.299515	0.367874
[UB_EXPERIMENT]	100502	880	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	102631	900	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	104927	920	0.215192	0.299515	0.363968
[UB_EXPERIMENT]	107174	940	0.212242	0.299515	0.363085
[UB_EXPERIMENT]	109409	960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	111658	980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	113947	1000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	116051	1020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	118386	1040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	120456	1060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	122445	1080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	124691	1100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	126707	1120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	129274	1140	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	131960	1160	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	134497	1180	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	136590	1200	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	138740	1220	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	140943	1240	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	142980	1260	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	144915	1280	0.189446	0.299515	0.356257
[UB_EXPERIMENT]	146645	1300	0.189108	0.299515	0.356156
[UB_EXPERIMENT]	148913	1320	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	150797	1340	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	152890	1360	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	155562	1380	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	157548	1400	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	159853	1420	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	161862	1440	0.166197	0.299515	0.349293
[UB_EXPERIMENT]	164320	1460	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	166756	1480	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	170125	1500	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	173062	1520	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	176133	1540	0.159764	0.299515	0.347367
[UB_EXPERIMENT]	178088	1560	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	180187	1580	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	182461	1600	0.153243	0.299515	0.345413
[UB_EXPERIMENT]	184458	1620	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	186472	1640	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	188330	1660	0.146722	0.299515	0.34346
[UB_EXPERIMENT]	190648	1680	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	193336	1700	0.145091	0.299515	0.342972
[UB_EXPERIMENT]	195798	1720	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	197987	1740	0.141831	0.299515	0.341995
[UB_EXPERIMENT]	200298	1760	0.140201	0.299515	0.341507
[UB_EXPERIMENT]	202686	1780	0.139586	0.299515	0.341323
[UB_EXPERIMENT]	205243	1800	0.13857	0.299515	0.341019
[UB_EXPERIMENT]	207392	1820	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	209675	1840	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	211970	1860	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	214033	1880	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	216463	1900	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	218438	1920	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	220590	1940	0.133177	0.299515	0.339404
[UB_EXPERIMENT]	222797	1960	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	224906	1980	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	227139	2000	0.131681	0.299515	0.338956
[UB_EXPERIMENT]	229337	2020	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	231489	2040	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	233544	2060	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	235491	2080	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	237824	2100	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	240171	2120	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	241961	2140	0.12762	0.299515	0.337739
[UB_EXPERIMENT]	243787	2160	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	245745	2180	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	248054	2200	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	249893	2220	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	251680	2240	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	253841	2260	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	256196	2280	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	258558	2300	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	260808	2320	0.12346	0.299515	0.336493
[UB_EXPERIMENT]	263006	2340	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	265074	2360	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	267193	2380	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	269478	2400	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	271657	2420	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	273953	2440	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	276120	2460	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	278120	2480	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	280231	2500	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	282204	2520	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	284501	2540	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	286635	2560	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	288823	2580	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	290686	2600	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	292922	2620	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	294726	2640	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	296842	2660	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	298714	2680	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	301045	2700	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	302941	2720	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	305263	2740	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	307198	2760	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	309195	2780	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	311411	2800	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	313320	2820	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	315568	2840	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	317834	2860	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	320041	2880	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	322268	2900	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	324271	2920	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	326060	2940	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	328253	2960	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	330431	2980	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	332208	3000	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	334234	3020	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	336492	3040	0.104841	0.299515	0.330917
[UB_EXPERIMENT]	338283	3060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	340503	3080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	342412	3100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	344733	3120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	346638	3140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	348332	3160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	350394	3180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	352678	3200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	354964	3220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	357079	3240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	359399	3260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	361782	3280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	363964	3300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	365945	3320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	367852	3340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	369880	3360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	372049	3380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	374233	3400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	376045	3420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	378120	3440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	379988	3460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	381899	3480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	384067	3500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	386130	3520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	388538	3540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	390401	3560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	392351	3580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	394702	3600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	396777	3620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	399058	3640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	401108	3660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	403026	3680	0.104057	0.299515	0.330681
[UB_EXPERIMENT]	405230	3700	0.103827	0.299515	0.330613
[UB_EXPERIMENT]	407422	3720	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	409332	3740	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	411463	3760	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	413469	3780	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	415467	3800	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	417768	3820	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	419956	3840	0.100643	0.299515	0.329659


==> data/ub_combined_second_cat0_david8_0.1_all.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	244	2	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	357	3	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	474	4	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	597	5	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	727	6	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	864	7	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	994	8	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1091	9	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1201	10	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1342	11	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1469	12	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1584	13	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1708	14	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1828	15	5.0081	0.299515	1.79951
[UB_EXPERIMENT]	1932	16	5.0081	0.299515	1.79951
[UB_EXPERIMENT]	2051	17	4.60047	0.299515	1.67742
[UB_EXPERIMENT]	2153	18	4.60047	0.299515	1.67742
[UB_EXPERIMENT]	2277	19	3.33873	0.299515	1.29951
[UB_EXPERIMENT]	2011	20	3.08873	0.299515	1.22464
[UB_EXPERIMENT]	4792	40	2.74796	0.299515	1.12257
[UB_EXPERIMENT]	7598	60	2.34477	0.299515	1.00181
[UB_EXPERIMENT]	9868	80	1.54437	0.299515	0.762076
[UB_EXPERIMENT]	12515	100	1.29437	0.299515	0.687197
[UB_EXPERIMENT]	15031	120	1.14769	0.299515	0.643265
[UB_EXPERIMENT]	17391	140	0.939018	0.299515	0.580765
[UB_EXPERIMENT]	19672	160	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	21737	180	0.772183	0.299515	0.530795
[UB_EXPERIMENT]	24198	200	0.698595	0.299515	0.508755
[UB_EXPERIMENT]	27153	220	0.626012	0.299515	0.487015
[UB_EXPERIMENT]	29548	240	0.573844	0.299515	0.47139
[UB_EXPERIMENT]	31742	260	0.544519	0.299515	0.462607
[UB_EXPERIMENT]	34185	280	0.521677	0.299515	0.455765
[UB_EXPERIMENT]	36177	300	0.471794	0.299515	0.440824
[UB_EXPERIMENT]	38210	320	0.443425	0.299515	0.432327
[UB_EXPERIMENT]	40413	340	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	42562	360	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	44593	380	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	46485	400	0.391258	0.299515	0.416702
[UB_EXPERIMENT]	48721	420	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	50773	440	0.365174	0.299515	0.40889
[UB_EXPERIMENT]	52684	460	0.354841	0.299515	0.405795
[UB_EXPERIMENT]	55506	480	0.342405	0.299515	0.40207
[UB_EXPERIMENT]	57487	500	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	60364	520	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	62949	540	0.313006	0.299515	0.393265
[UB_EXPERIMENT]	65294	560	0.299964	0.299515	0.389359
[UB_EXPERIMENT]	67559	580	0.290764	0.299515	0.386603
[UB_EXPERIMENT]	69889	600	0.286922	0.299515	0.385452
[UB_EXPERIMENT]	71915	620	0.275143	0.299515	0.381924
[UB_EXPERIMENT]	73766	640	0.272489	0.299515	0.381129
[UB_EXPERIMENT]	75629	660	0.267359	0.299515	0.379593
[UB_EXPERIMENT]	77556	680	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	79739	700	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	82596	720	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	84908	740	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	87146	760	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	89224	780	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	91591	800	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	93991	820	0.234755	0.299515	0.369827
[UB_EXPERIMENT]	96228	840	0.229427	0.299515	0.368232
[UB_EXPERIMENT]	98515	860	0.228234	0.299515	0.367874
[UB_EXPERIMENT]	100502	880	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	102631	900	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	104927	920	0.215192	0.299515	0.363968
[UB_EXPERIMENT]	107174	940	0.212242	0.299515	0.363085
[UB_EXPERIMENT]	109409	960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	111658	980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	113947	1000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	116051	1020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	118386	1040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	120456	1060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	122445	1080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	124691	1100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	126707	1120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	129274	1140	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	131960	1160	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	134497	1180	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	136590	1200	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	138740	1220	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	140943	1240	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	142980	1260	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	144915	1280	0.189446	0.299515	0.356257
[UB_EXPERIMENT]	146645	1300	0.189108	0.299515	0.356156
[UB_EXPERIMENT]	148913	1320	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	150797	1340	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	152890	1360	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	155562	1380	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	157548	1400	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	159853	1420	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	161862	1440	0.166197	0.299515	0.349293
[UB_EXPERIMENT]	164320	1460	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	166756	1480	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	170125	1500	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	173062	1520	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	176133	1540	0.159764	0.299515	0.347367
[UB_EXPERIMENT]	178088	1560	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	180187	1580	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	182461	1600	0.153243	0.299515	0.345413
[UB_EXPERIMENT]	184458	1620	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	186472	1640	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	188330	1660	0.146722	0.299515	0.34346
[UB_EXPERIMENT]	190648	1680	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	193336	1700	0.145091	0.299515	0.342972
[UB_EXPERIMENT]	195798	1720	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	197987	1740	0.141831	0.299515	0.341995
[UB_EXPERIMENT]	200298	1760	0.140201	0.299515	0.341507
[UB_EXPERIMENT]	202686	1780	0.139586	0.299515	0.341323
[UB_EXPERIMENT]	205243	1800	0.13857	0.299515	0.341019
[UB_EXPERIMENT]	207392	1820	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	209675	1840	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	211970	1860	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	214033	1880	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	216463	1900	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	218438	1920	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	220590	1940	0.133177	0.299515	0.339404
[UB_EXPERIMENT]	222797	1960	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	224906	1980	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	227139	2000	0.131681	0.299515	0.338956
[UB_EXPERIMENT]	229337	2020	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	231489	2040	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	233544	2060	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	235491	2080	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	237824	2100	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	240171	2120	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	241961	2140	0.12762	0.299515	0.337739
[UB_EXPERIMENT]	243787	2160	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	245745	2180	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	248054	2200	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	249893	2220	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	251680	2240	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	253841	2260	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	256196	2280	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	258558	2300	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	260808	2320	0.12346	0.299515	0.336493
[UB_EXPERIMENT]	263006	2340	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	265074	2360	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	267193	2380	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	269478	2400	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	271657	2420	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	273953	2440	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	276120	2460	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	278120	2480	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	280231	2500	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	282204	2520	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	284501	2540	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	286635	2560	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	288823	2580	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	290686	2600	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	292922	2620	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	294726	2640	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	296842	2660	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	298714	2680	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	301045	2700	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	302941	2720	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	305263	2740	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	307198	2760	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	309195	2780	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	311411	2800	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	313320	2820	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	315568	2840	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	317834	2860	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	320041	2880	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	322268	2900	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	324271	2920	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	326060	2940	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	328253	2960	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	330431	2980	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	332208	3000	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	334234	3020	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	336492	3040	0.104841	0.299515	0.330917
[UB_EXPERIMENT]	338283	3060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	340503	3080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	342412	3100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	344733	3120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	346638	3140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	348332	3160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	350394	3180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	352678	3200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	354964	3220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	357079	3240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	359399	3260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	361782	3280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	363964	3300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	365945	3320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	367852	3340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	369880	3360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	372049	3380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	374233	3400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	376045	3420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	378120	3440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	379988	3460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	381899	3480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	384067	3500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	386130	3520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	388538	3540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	390401	3560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	392351	3580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	394702	3600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	396777	3620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	399058	3640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	401108	3660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	403026	3680	0.104057	0.299515	0.330681
[UB_EXPERIMENT]	405230	3700	0.103827	0.299515	0.330613
[UB_EXPERIMENT]	407422	3720	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	409332	3740	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	411463	3760	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	413469	3780	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	415467	3800	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	417768	3820	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	419956	3840	0.100643	0.299515	0.329659


==> data/ub_grob_second_cat0_david8_0.1.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	19103	260	1.09275	0.299515	0.626809
[UB_EXPERIMENT]	20586	280	1.03982	0.299515	0.610958
[UB_EXPERIMENT]	22239	300	0.950965	0.299515	0.584343
[UB_EXPERIMENT]	24001	320	0.879151	0.299515	0.562834
[UB_EXPERIMENT]	25647	340	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	27251	360	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	28936	380	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	30618	400	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	32346	420	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	33947	440	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	35538	460	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	37060	480	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	38717	500	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	40257	520	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	41937	540	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	43456	560	0.777187	0.299515	0.532294
[UB_EXPERIMENT]	45129	580	0.765598	0.299515	0.528823
[UB_EXPERIMENT]	46751	600	0.647183	0.299515	0.493356
[UB_EXPERIMENT]	48110	620	0.61096	0.299515	0.482507
[UB_EXPERIMENT]	49820	640	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	51454	660	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	52825	680	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	54264	700	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	55772	720	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	57467	740	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	59036	760	0.54391	0.299515	0.462424
[UB_EXPERIMENT]	60589	780	0.522183	0.299515	0.455917
[UB_EXPERIMENT]	61895	800	0.46073	0.299515	0.43751
[UB_EXPERIMENT]	63267	820	0.447887	0.299515	0.433664
[UB_EXPERIMENT]	64816	840	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	66523	860	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	68082	880	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	69608	900	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	71147	920	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	72459	940	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	74001	960	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	75289	980	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	76871	1000	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	78397	1020	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	80128	1040	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	81804	1060	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	83530	1080	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	85235	1100	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	86784	1120	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	88226	1140	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	89752	1160	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	91260	1180	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	92960	1200	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	94401	1220	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	95916	1240	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	97443	1260	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	98944	1280	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	100501	1300	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	101800	1320	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	103520	1340	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	105141	1360	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	106650	1380	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	108080	1400	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	109786	1420	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	111175	1440	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	112432	1460	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	113974	1480	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	115638	1500	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	117210	1520	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	118521	1540	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	119882	1560	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	121303	1580	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	123008	1600	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	124671	1620	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	126377	1640	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	128013	1660	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	129228	1680	0.416046	0.299515	0.424127
[UB_EXPERIMENT]	130721	1700	0.411282	0.299515	0.4227
[UB_EXPERIMENT]	132157	1720	0.404955	0.299515	0.420805
[UB_EXPERIMENT]	133883	1740	0.403708	0.299515	0.420432
[UB_EXPERIMENT]	135370	1760	0.401686	0.299515	0.419826
[UB_EXPERIMENT]	136976	1780	0.397183	0.299515	0.418477
[UB_EXPERIMENT]	138586	1800	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	140183	1820	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	141694	1840	0.36803	0.299515	0.409746
[UB_EXPERIMENT]	143389	1860	0.354841	0.299515	0.405795
[UB_EXPERIMENT]	144873	1880	0.350547	0.299515	0.404509
[UB_EXPERIMENT]	146445	1900	0.331273	0.299515	0.398736
[UB_EXPERIMENT]	147880	1920	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	149500	1940	0.322417	0.299515	0.396084
[UB_EXPERIMENT]	151220	1960	0.297016	0.299515	0.388476
[UB_EXPERIMENT]	152619	1980	0.281787	0.299515	0.383914
[UB_EXPERIMENT]	154146	2000	0.272183	0.299515	0.381038
[UB_EXPERIMENT]	155587	2020	0.261091	0.299515	0.377716
[UB_EXPERIMENT]	157131	2040	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	158702	2060	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	160330	2080	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	162088	2100	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	163567	2120	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	164743	2140	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	166249	2160	0.245531	0.299515	0.373055
[UB_EXPERIMENT]	167708	2180	0.231603	0.299515	0.368883
[UB_EXPERIMENT]	169328	2200	0.225888	0.299515	0.367172
[UB_EXPERIMENT]	170856	2220	0.213431	0.299515	0.363441
[UB_EXPERIMENT]	172247	2240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	173823	2260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	175266	2280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	176617	2300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	178092	2320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	179808	2340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	181343	2360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	182720	2380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	184333	2400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	186049	2420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	187759	2440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	189470	2460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	191009	2480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	192286	2500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	193931	2520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	195619	2540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	197315	2560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	198908	2580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	200247	2600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	201944	2620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	203401	2640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	204774	2660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	206204	2680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	207828	2700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	209536	2720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	210952	2740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	212151	2760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	213537	2780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	214863	2800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	216301	2820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	217934	2840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	219266	2860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	220635	2880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	222004	2900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	223523	2920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	224972	2940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	226290	2960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	227790	2980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	229263	3000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	230576	3020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	231748	3040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	233216	3060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	234682	3080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	236148	3100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	237622	3120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	239329	3140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	241043	3160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	242480	3180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	243980	3200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	245423	3220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	246941	3240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	248407	3260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	249645	3280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	251366	3300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	253106	3320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	254806	3340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	256175	3360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	257478	3380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	259049	3400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	260494	3420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	261926	3440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	263409	3460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	265023	3480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	266516	3500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	268132	3520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	269556	3540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	271080	3560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	272603	3580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	274243	3600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	275682	3620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	277405	3640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	279027	3660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	280546	3680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	282256	3700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	283953	3720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	285340	3740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	286901	3760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	288429	3780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	290169	3800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	291748	3820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	293134	3840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	294533	3860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	295834	3880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	297378	3900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	299061	3920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	300663	3940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	302200	3960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	303715	3980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	305346	4000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	306859	4020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	308252	4040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	309852	4060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	311074	4080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	312423	4100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	313978	4120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	315315	4140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	316868	4160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	318262	4180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	319814	4200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	321431	4220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	322917	4240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	324562	4260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	325796	4280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	327235	4300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	328685	4320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	329937	4340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	331541	4360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	332808	4380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	334554	4400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	336054	4420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	337363	4440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	338671	4460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	340060	4480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	341650	4500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	343221	4520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	344673	4540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	346338	4560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	347655	4580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	349281	4600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	350836	4620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	352451	4640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	354037	4660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	355592	4680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	357212	4700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	358756	4720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	360218	4740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	361794	4760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	363452	4780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	364975	4800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	366309	4820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	368007	4840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	369379	4860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	371150	4880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	372906	4900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	374082	4920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	375668	4940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	377130	4960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	378700	4980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	380176	5000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	381814	5020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	383307	5040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	384778	5060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	386497	5080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	388218	5100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	389918	5120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	391371	5140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	392969	5160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	394575	5180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	396236	5200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	397845	5220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	399319	5240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	400813	5260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	402104	5280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	403664	5300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	405144	5320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	406846	5340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	408412	5360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	410087	5380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	411664	5400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	413257	5420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	414841	5440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	416307	5460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	417758	5480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	419230	5500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	420926	5520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	422238	5540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	423499	5560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	425151	5580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	426318	5600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	427940	5620	0.207375	0.299515	0.361627
[UB_EXPERIMENT]	429251	5640	0.205725	0.299515	0.361133
[UB_EXPERIMENT]	430891	5660	0.202611	0.299515	0.3602
[UB_EXPERIMENT]	432601	5680	0.202611	0.299515	0.3602
[UB_EXPERIMENT]	433947	5700	0.201647	0.299515	0.359911
[UB_EXPERIMENT]	435355	5720	0.200758	0.299515	0.359645
[UB_EXPERIMENT]	437069	5740	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	438727	5760	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	440134	5780	0.195899	0.299515	0.35819
[UB_EXPERIMENT]	441748	5800	0.193118	0.299515	0.357357
[UB_EXPERIMENT]	443465	5820	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	444860	5840	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	446271	5860	0.193016	0.299515	0.357326
[UB_EXPERIMENT]	447756	5880	0.190272	0.299515	0.356504
[UB_EXPERIMENT]	449139	5900	0.186668	0.299515	0.355425
[UB_EXPERIMENT]	450823	5920	0.180844	0.299515	0.35368
[UB_EXPERIMENT]	452209	5940	0.17868	0.299515	0.353032
[UB_EXPERIMENT]	453744	5960	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	455507	5980	0.175105	0.299515	0.351961
[UB_EXPERIMENT]	457268	6000	0.171032	0.299515	0.350742
[UB_EXPERIMENT]	458570	6020	0.167341	0.299515	0.349636
[UB_EXPERIMENT]	460220	6040	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	461876	6060	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	463458	6080	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	465051	6100	0.161173	0.299515	0.347789
[UB_EXPERIMENT]	466823	6120	0.156831	0.299515	0.346488
[UB_EXPERIMENT]	468559	6140	0.154759	0.299515	0.345868
[UB_EXPERIMENT]	470297	6160	0.150306	0.299515	0.344534
[UB_EXPERIMENT]	472006	6180	0.147183	0.299515	0.343598
[UB_EXPERIMENT]	473728	6200	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	475446	6220	0.144796	0.299515	0.342884
[UB_EXPERIMENT]	476853	6240	0.141003	0.299515	0.341747
[UB_EXPERIMENT]	478493	6260	0.136091	0.299515	0.340276
[UB_EXPERIMENT]	480140	6280	0.135929	0.299515	0.340228
[UB_EXPERIMENT]	481562	6300	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	483027	6320	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	484523	6340	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	485910	6360	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	487616	6380	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	489015	6400	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	490727	6420	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	492467	6440	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	494204	6460	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	495533	6480	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	496961	6500	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	498708	6520	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	500165	6540	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	501651	6560	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	503083	6580	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	504577	6600	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	506006	6620	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	507588	6640	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	509319	6660	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	510795	6680	0.132707	0.299515	0.339263



==> data/ub_grob_second_cat0_david8_0.1_all.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	169	2	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	257	3	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	342	4	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	434	5	6.67746	0.299515	2.29951
[UB_EXPERIMENT]	530	6	6.67746	0.299515	2.29951
[UB_EXPERIMENT]	639	7	6.67746	0.299515	2.29951
[UB_EXPERIMENT]	709	8	6.26983	0.299515	2.17742
[UB_EXPERIMENT]	783	9	6.26983	0.299515	2.17742
[UB_EXPERIMENT]	873	10	6.26983	0.299515	2.17742
[UB_EXPERIMENT]	965	11	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	1059	12	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	1146	13	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	1241	14	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1314	15	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1416	16	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1510	17	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1596	18	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1678	19	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1332	20	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	2598	40	3.0541	0.299515	1.21426
[UB_EXPERIMENT]	4223	60	2.76211	0.299515	1.12681
[UB_EXPERIMENT]	5908	80	2.59123	0.299515	1.07563
[UB_EXPERIMENT]	7442	100	1.66937	0.299515	0.799515
[UB_EXPERIMENT]	8731	120	1.66937	0.299515	0.799515
[UB_EXPERIMENT]	10217	140	1.6487	0.299515	0.793326
[UB_EXPERIMENT]	11870	160	1.38473	0.299515	0.714263
[UB_EXPERIMENT]	13451	180	1.38473	0.299515	0.714263
[UB_EXPERIMENT]	14779	200	1.29437	0.299515	0.687197
[UB_EXPERIMENT]	16298	220	1.20795	0.299515	0.661313
[UB_EXPERIMENT]	17572	240	1.10684	0.299515	0.631029
[UB_EXPERIMENT]	19103	260	1.09275	0.299515	0.626809
[UB_EXPERIMENT]	20586	280	1.03982	0.299515	0.610958
[UB_EXPERIMENT]	22239	300	0.950965	0.299515	0.584343
[UB_EXPERIMENT]	24001	320	0.879151	0.299515	0.562834
[UB_EXPERIMENT]	25647	340	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	27251	360	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	28936	380	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	30618	400	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	32346	420	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	33947	440	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	35538	460	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	37060	480	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	38717	500	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	40257	520	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	41937	540	0.834683	0.299515	0.549515
[UB_EXPERIMENT]	43456	560	0.777187	0.299515	0.532294
[UB_EXPERIMENT]	45129	580	0.765598	0.299515	0.528823
[UB_EXPERIMENT]	46751	600	0.647183	0.299515	0.493356
[UB_EXPERIMENT]	48110	620	0.61096	0.299515	0.482507
[UB_EXPERIMENT]	49820	640	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	51454	660	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	52825	680	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	54264	700	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	55772	720	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	57467	740	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	59036	760	0.54391	0.299515	0.462424
[UB_EXPERIMENT]	60589	780	0.522183	0.299515	0.455917
[UB_EXPERIMENT]	61895	800	0.46073	0.299515	0.43751
[UB_EXPERIMENT]	63267	820	0.447887	0.299515	0.433664
[UB_EXPERIMENT]	64816	840	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	66523	860	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	68082	880	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	69608	900	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	71147	920	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	72459	940	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	74001	960	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	75289	980	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	76871	1000	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	78397	1020	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	80128	1040	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	81804	1060	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	83530	1080	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	85235	1100	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	86784	1120	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	88226	1140	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	89752	1160	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	91260	1180	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	92960	1200	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	94401	1220	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	95916	1240	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	97443	1260	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	98944	1280	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	100501	1300	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	101800	1320	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	103520	1340	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	105141	1360	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	106650	1380	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	108080	1400	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	109786	1420	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	111175	1440	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	112432	1460	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	113974	1480	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	115638	1500	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	117210	1520	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	118521	1540	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	119882	1560	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	121303	1580	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	123008	1600	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	124671	1620	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	126377	1640	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	128013	1660	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	129228	1680	0.416046	0.299515	0.424127
[UB_EXPERIMENT]	130721	1700	0.411282	0.299515	0.4227
[UB_EXPERIMENT]	132157	1720	0.404955	0.299515	0.420805
[UB_EXPERIMENT]	133883	1740	0.403708	0.299515	0.420432
[UB_EXPERIMENT]	135370	1760	0.401686	0.299515	0.419826
[UB_EXPERIMENT]	136976	1780	0.397183	0.299515	0.418477
[UB_EXPERIMENT]	138586	1800	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	140183	1820	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	141694	1840	0.36803	0.299515	0.409746
[UB_EXPERIMENT]	143389	1860	0.354841	0.299515	0.405795
[UB_EXPERIMENT]	144873	1880	0.350547	0.299515	0.404509
[UB_EXPERIMENT]	146445	1900	0.331273	0.299515	0.398736
[UB_EXPERIMENT]	147880	1920	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	149500	1940	0.322417	0.299515	0.396084
[UB_EXPERIMENT]	151220	1960	0.297016	0.299515	0.388476
[UB_EXPERIMENT]	152619	1980	0.281787	0.299515	0.383914
[UB_EXPERIMENT]	154146	2000	0.272183	0.299515	0.381038
[UB_EXPERIMENT]	155587	2020	0.261091	0.299515	0.377716
[UB_EXPERIMENT]	157131	2040	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	158702	2060	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	160330	2080	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	162088	2100	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	163567	2120	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	164743	2140	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	166249	2160	0.245531	0.299515	0.373055
[UB_EXPERIMENT]	167708	2180	0.231603	0.299515	0.368883
[UB_EXPERIMENT]	169328	2200	0.225888	0.299515	0.367172
[UB_EXPERIMENT]	170856	2220	0.213431	0.299515	0.363441
[UB_EXPERIMENT]	172247	2240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	173823	2260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	175266	2280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	176617	2300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	178092	2320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	179808	2340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	181343	2360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	182720	2380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	184333	2400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	186049	2420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	187759	2440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	189470	2460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	191009	2480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	192286	2500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	193931	2520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	195619	2540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	197315	2560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	198908	2580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	200247	2600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	201944	2620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	203401	2640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	204774	2660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	206204	2680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	207828	2700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	209536	2720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	210952	2740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	212151	2760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	213537	2780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	214863	2800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	216301	2820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	217934	2840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	219266	2860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	220635	2880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	222004	2900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	223523	2920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	224972	2940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	226290	2960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	227790	2980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	229263	3000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	230576	3020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	231748	3040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	233216	3060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	234682	3080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	236148	3100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	237622	3120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	239329	3140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	241043	3160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	242480	3180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	243980	3200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	245423	3220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	246941	3240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	248407	3260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	249645	3280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	251366	3300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	253106	3320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	254806	3340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	256175	3360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	257478	3380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	259049	3400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	260494	3420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	261926	3440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	263409	3460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	265023	3480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	266516	3500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	268132	3520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	269556	3540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	271080	3560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	272603	3580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	274243	3600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	275682	3620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	277405	3640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	279027	3660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	280546	3680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	282256	3700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	283953	3720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	285340	3740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	286901	3760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	288429	3780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	290169	3800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	291748	3820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	293134	3840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	294533	3860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	295834	3880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	297378	3900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	299061	3920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	300663	3940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	302200	3960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	303715	3980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	305346	4000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	306859	4020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	308252	4040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	309852	4060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	311074	4080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	312423	4100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	313978	4120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	315315	4140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	316868	4160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	318262	4180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	319814	4200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	321431	4220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	322917	4240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	324562	4260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	325796	4280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	327235	4300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	328685	4320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	329937	4340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	331541	4360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	332808	4380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	334554	4400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	336054	4420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	337363	4440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	338671	4460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	340060	4480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	341650	4500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	343221	4520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	344673	4540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	346338	4560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	347655	4580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	349281	4600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	350836	4620	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	352451	4640	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	354037	4660	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	355592	4680	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	357212	4700	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	358756	4720	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	360218	4740	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	361794	4760	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	363452	4780	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	364975	4800	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	366309	4820	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	368007	4840	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	369379	4860	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	371150	4880	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	372906	4900	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	374082	4920	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	375668	4940	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	377130	4960	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	378700	4980	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	380176	5000	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	381814	5020	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	383307	5040	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	384778	5060	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	386497	5080	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	388218	5100	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	389918	5120	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	391371	5140	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	392969	5160	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	394575	5180	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	396236	5200	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	397845	5220	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	399319	5240	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	400813	5260	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	402104	5280	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	403664	5300	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	405144	5320	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	406846	5340	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	408412	5360	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	410087	5380	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	411664	5400	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	413257	5420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	414841	5440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	416307	5460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	417758	5480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	419230	5500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	420926	5520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	422238	5540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	423499	5560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	425151	5580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	426318	5600	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	427940	5620	0.207375	0.299515	0.361627
[UB_EXPERIMENT]	429251	5640	0.205725	0.299515	0.361133
[UB_EXPERIMENT]	430891	5660	0.202611	0.299515	0.3602
[UB_EXPERIMENT]	432601	5680	0.202611	0.299515	0.3602
[UB_EXPERIMENT]	433947	5700	0.201647	0.299515	0.359911
[UB_EXPERIMENT]	435355	5720	0.200758	0.299515	0.359645
[UB_EXPERIMENT]	437069	5740	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	438727	5760	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	440134	5780	0.195899	0.299515	0.35819
[UB_EXPERIMENT]	441748	5800	0.193118	0.299515	0.357357
[UB_EXPERIMENT]	443465	5820	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	444860	5840	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	446271	5860	0.193016	0.299515	0.357326
[UB_EXPERIMENT]	447756	5880	0.190272	0.299515	0.356504
[UB_EXPERIMENT]	449139	5900	0.186668	0.299515	0.355425
[UB_EXPERIMENT]	450823	5920	0.180844	0.299515	0.35368
[UB_EXPERIMENT]	452209	5940	0.17868	0.299515	0.353032
[UB_EXPERIMENT]	453744	5960	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	455507	5980	0.175105	0.299515	0.351961
[UB_EXPERIMENT]	457268	6000	0.171032	0.299515	0.350742
[UB_EXPERIMENT]	458570	6020	0.167341	0.299515	0.349636
[UB_EXPERIMENT]	460220	6040	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	461876	6060	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	463458	6080	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	465051	6100	0.161173	0.299515	0.347789
[UB_EXPERIMENT]	466823	6120	0.156831	0.299515	0.346488
[UB_EXPERIMENT]	468559	6140	0.154759	0.299515	0.345868
[UB_EXPERIMENT]	470297	6160	0.150306	0.299515	0.344534
[UB_EXPERIMENT]	472006	6180	0.147183	0.299515	0.343598
[UB_EXPERIMENT]	473728	6200	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	475446	6220	0.144796	0.299515	0.342884
[UB_EXPERIMENT]	476853	6240	0.141003	0.299515	0.341747
[UB_EXPERIMENT]	478493	6260	0.136091	0.299515	0.340276
[UB_EXPERIMENT]	480140	6280	0.135929	0.299515	0.340228
[UB_EXPERIMENT]	481562	6300	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	483027	6320	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	484523	6340	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	485910	6360	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	487616	6380	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	489015	6400	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	490727	6420	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	492467	6440	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	494204	6460	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	495533	6480	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	496961	6500	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	498708	6520	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	500165	6540	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	501651	6560	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	503083	6580	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	504577	6600	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	506006	6620	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	507588	6640	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	509319	6660	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	510795	6680	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	512156	6700	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	513702	6720	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	515090	6740	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	516689	6760	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	518220	6780	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	519701	6800	0.132145	0.299515	0.339094
[UB_EXPERIMENT]	521107	6820	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	522728	6840	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	524237	6860	0.129358	0.299515	0.33826
[UB_EXPERIMENT]	525663	6880	0.126569	0.299515	0.337424
[UB_EXPERIMENT]	527363	6900	0.123343	0.299515	0.336458
[UB_EXPERIMENT]	528940	6920	0.121799	0.299515	0.335996
[UB_EXPERIMENT]	530203	6940	0.116786	0.299515	0.334494
[UB_EXPERIMENT]	531693	6960	0.114921	0.299515	0.333935
[UB_EXPERIMENT]	532942	6980	0.110377	0.299515	0.332574
[UB_EXPERIMENT]	534636	7000	0.108817	0.299515	0.332107
[UB_EXPERIMENT]	536180	7020	0.105772	0.299515	0.331195
[UB_EXPERIMENT]	537583	7040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	539162	7060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	540850	7080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	542349	7100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	543870	7120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	545519	7140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	546905	7160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	548137	7180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	549512	7200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	550762	7220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	552211	7240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	553544	7260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	555108	7280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	556798	7300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	558237	7320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	559855	7340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	561615	7360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	562953	7380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	564391	7400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	565945	7420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	567291	7440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	568986	7460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	570387	7480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	572108	7500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	573649	7520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	575374	7540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	576657	7560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	578383	7580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	579972	7600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	581527	7620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	582882	7640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	584450	7660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	585918	7680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	587165	7700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	588689	7720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	590229	7740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	591766	7760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	593099	7780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	594546	7800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	596127	7820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	597381	7840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	599066	7860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	600470	7880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	601968	7900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	603409	7920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	605104	7940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	606762	7960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	608190	7980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	609467	8000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	610850	8020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	612549	8040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	614178	8060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	615810	8080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	617199	8100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	618604	8120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	620150	8140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	621587	8160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	622901	8180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	624278	8200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	625802	8220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	627309	8240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	628610	8260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	629989	8280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	631611	8300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	633303	8320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	634993	8340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	636277	8360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	637944	8380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	639548	8400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	640924	8420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	642220	8440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	643766	8460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	645173	8480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	646700	8500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	648345	8520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	649838	8540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	651474	8560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	652905	8580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	654517	8600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	656116	8620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	657666	8640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	659061	8660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	660486	8680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	662212	8700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	663880	8720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	665345	8740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	666824	8760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	668306	8780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	669999	8800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	671407	8820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	673103	8840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	674789	8860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	676251	8880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	677872	8900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	679420	8920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	680888	8940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	682413	8960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	683901	8980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	685546	9000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	686986	9020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	688253	9040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	689782	9060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	691167	9080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	692596	9100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	693818	9120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	695277	9140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	696841	9160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	698550	9180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	699837	9200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	701385	9220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	703083	9240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	704357	9260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	705599	9280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	706983	9300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	708606	9320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	710238	9340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	711808	9360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	713291	9380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	714672	9400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	716392	9420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	717880	9440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	719182	9460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	720751	9480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	722451	9500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	724125	9520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	725646	9540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	727332	9560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	728762	9580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	730077	9600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	731805	9620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	733134	9640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	734366	9660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	735860	9680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	737383	9700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	738894	9720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	740471	9740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	742174	9760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	743775	9780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	745194	9800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	746782	9820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	748350	9840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	749857	9860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	751408	9880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	752749	9900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	754359	9920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	755914	9940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	757397	9960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	758929	9980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	760261	10000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	761690	10020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	763284	10040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	764862	10060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	766332	10080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	767985	10100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	769488	10120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	771177	10140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	772820	10160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	774561	10180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	776023	10200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	777698	10220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	779035	10240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	780621	10260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	782164	10280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	783658	10300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	785125	10320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	786548	10340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	788065	10360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	789488	10380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	790836	10400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	792071	10420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	793516	10440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	795092	10460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	796560	10480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	798134	10500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	799506	10520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	801014	10540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	802386	10560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	803692	10580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	805213	10600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	806609	10620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	808008	10640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	809385	10660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	810861	10680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	812301	10700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	813605	10720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	815311	10740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	817026	10760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	818271	10780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	819606	10800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	821230	10820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	822928	10840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	824556	10860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	825937	10880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	827412	10900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	829067	10920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	830501	10940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	831991	10960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	833488	10980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	835147	11000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	836676	11020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	838180	11040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	839612	11060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	841122	11080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	842566	11100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	843913	11120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	845284	11140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	846819	11160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	848177	11180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	849649	11200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	851382	11220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	852916	11240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	854337	11260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	855815	11280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	857209	11300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	858783	11320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	860045	11340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	861487	11360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	862866	11380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	864520	11400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	866244	11420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	867958	11440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	869316	11460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	870882	11480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	872321	11500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	873959	11520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	875558	11540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	877066	11560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	878454	11580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	879962	11600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	881626	11620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	882936	11640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	884447	11660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	886056	11680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	887438	11700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	888949	11720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	890483	11740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	891796	11760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	893086	11780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	894768	11800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	896329	11820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	897859	11840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	899122	11860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	900694	11880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	902448	11900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	904151	11920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	905730	11940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	907270	11960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	908851	11980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	910241	12000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	911993	12020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	913420	12040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	914799	12060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	916122	12080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	917805	12100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	919275	12120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	920562	12140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	922148	12160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	923861	12180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	925567	12200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	927300	12220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	928666	12240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	930208	12260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	931942	12280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	933437	12300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	934978	12320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	936626	12340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	937982	12360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	939792	12380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	941501	12400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	943114	12420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	944639	12440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	946108	12460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	947619	12480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	949131	12500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	950553	12520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	952216	12540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	953613	12560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	955163	12580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	956703	12600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	958209	12620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	959618	12640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	961142	12660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	962506	12680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	964196	12700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	965887	12720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	967275	12740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	968852	12760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	970453	12780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	972079	12800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	973526	12820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	974863	12840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	976414	12860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	978116	12880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	979843	12900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	981456	12920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	982968	12940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	984472	12960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	985708	12980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	987446	13000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	989038	13020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	990656	13040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	992260	13060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	993758	13080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	995179	13100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	996698	13120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	998219	13140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	999417	13160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1000980	13180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1002465	13200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1004067	13220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1005512	13240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1007163	13260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1008460	13280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1009927	13300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1011643	13320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1012990	13340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1014322	13360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1015741	13380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1017446	13400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1019114	13420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1020542	13440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1021870	13460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1023320	13480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1024686	13500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1025899	13520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1027454	13540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1028829	13560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1030433	13580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1031924	13600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1033625	13620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1035057	13640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1036774	13660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1038237	13680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1039511	13700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1041008	13720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1042598	13740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1043943	13760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1045542	13780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1046712	13800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1048167	13820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1049766	13840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1051230	13860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1052906	13880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1054504	13900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1055837	13920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1057569	13940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1059272	13960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1060911	13980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1062350	14000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1063899	14020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1065649	14040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1067184	14060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1068803	14080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1070329	14100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1071627	14120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1073084	14140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1074649	14160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1076086	14180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1077593	14200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1079208	14220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1080540	14240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1082234	14260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1083922	14280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1085381	14300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1087104	14320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1088811	14340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1090273	14360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1091866	14380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1093193	14400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1094753	14420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1096430	14440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1098012	14460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1099552	14480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1101307	14500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1102824	14520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1104328	14540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1105777	14560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1107186	14580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1108760	14600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1110298	14620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1111682	14640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1112968	14660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1114471	14680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1116042	14700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1117348	14720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1119025	14740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1120666	14760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1122140	14780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1123611	14800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1125035	14820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1126788	14840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1128424	14860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1130134	14880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1131849	14900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1133578	14920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1135065	14940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1136807	14960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1138380	14980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1139748	15000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1141141	15020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1142408	15040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1144080	15060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1145671	15080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1147397	15100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1148709	15120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1150108	15140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1151453	15160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1152957	15180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1154658	15200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1156374	15220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1157632	15240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1159189	15260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1160397	15280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1161901	15300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1163138	15320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1164660	15340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1166095	15360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1167862	15380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1169256	15400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1170919	15420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1172613	15440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1174287	15460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1175763	15480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1177279	15500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1178757	15520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1180253	15540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1181693	15560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1183097	15580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1184382	15600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1185603	15620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1186842	15640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1188564	15660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1190152	15680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1191853	15700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1193614	15720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1195117	15740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1196735	15760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1198270	15780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1199521	15800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1200949	15820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1202711	15840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1204401	15860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1205594	15880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1207233	15900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1208853	15920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1210319	15940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1211911	15960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1213364	15980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1214764	16000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1216481	16020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1217798	16040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1219481	16060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1220816	16080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1222380	16100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1223922	16120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1225296	16140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1226846	16160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1228093	16180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1229486	16200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1231213	16220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1232748	16240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1234457	16260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1235959	16280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1237693	16300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1239051	16320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1240701	16340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1242380	16360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1243975	16380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1245700	16400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1247427	16420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1248904	16440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1250294	16460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1251651	16480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1253080	16500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1254767	16520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1256373	16540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1258062	16560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1259422	16580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1260983	16600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1262567	16620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1264099	16640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1265669	16660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1267215	16680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1268666	16700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1269940	16720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1271280	16740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1272704	16760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1273946	16780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1275201	16800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1276771	16820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1278452	16840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1280047	16860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1281511	16880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1282804	16900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1284289	16920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1285866	16940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1287380	16960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1288792	16980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1290046	17000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1291472	17020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1292768	17040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1294042	17060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1295642	17080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1297013	17100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1298421	17120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1299884	17140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1301262	17160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1302651	17180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1304094	17200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1305363	17220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1307060	17240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1308345	17260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1309752	17280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1311269	17300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1312710	17320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1314376	17340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1315868	17360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1317210	17380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1318634	17400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1320049	17420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1321830	17440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1323366	17460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1324679	17480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1326146	17500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1327854	17520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1329579	17540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1330976	17560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1332642	17580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1334290	17600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1335684	17620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1337299	17640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1338679	17660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1340219	17680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1341906	17700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1343255	17720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1344744	17740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1345959	17760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1347433	17780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1348913	17800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1350223	17820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1351767	17840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1353510	17860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1354869	17880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1356218	17900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1357778	17920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1359298	17940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1361017	17960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1362709	17980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1364371	18000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1365916	18020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1367632	18040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1369196	18060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1370549	18080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1372001	18100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1373567	18120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1375083	18140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1376654	18160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1378361	18180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1379978	18200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1381691	18220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1382993	18240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1384524	18260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1386122	18280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1387729	18300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1389322	18320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1390731	18340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1392254	18360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1393925	18380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1395319	18400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1396853	18420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1398147	18440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1399587	18460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1401305	18480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1402845	18500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1404304	18520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1405961	18540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1407525	18560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1408892	18580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1410570	18600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1411826	18620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1413355	18640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1414976	18660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1416291	18680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1417881	18700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1419352	18720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1421148	18740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1422900	18760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1424676	18780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1426400	18800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1428130	18820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1429846	18840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1431361	18860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1432917	18880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1434523	18900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1436005	18920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1437407	18940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1439083	18960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1440823	18980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1442468	19000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1443741	19020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1445021	19040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1446424	19060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1448148	19080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1449875	19100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1451602	19120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1453125	19140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1454477	19160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1455919	19180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1457634	19200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1459128	19220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1460765	19240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1462181	19260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1463752	19280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1465441	19300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1466831	19320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1468354	19340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1469828	19360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1471309	19380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1472805	19400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1474005	19420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1475556	19440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1477053	19460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1478562	19480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1480129	19500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1481433	19520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1483109	19540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1484631	19560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1486023	19580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1487420	19600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1489006	19620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1490446	19640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1491869	19660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1493575	19680	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1495266	19700	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1496515	19720	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1497963	19740	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1499199	19760	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1500819	19780	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1502182	19800	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1503566	19820	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1505260	19840	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1506700	19860	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1508296	19880	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1509836	19900	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1511274	19920	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1513071	19940	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1514488	19960	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1516148	19980	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1517531	20000	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1519024	20020	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1520456	20040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1521864	20060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1523312	20080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1524750	20100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1526089	20120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1527709	20140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1529353	20160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1531089	20180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1532844	20200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1534349	20220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1535851	20240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1537588	20260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1538933	20280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1540345	20300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1541829	20320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1543429	20340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1544747	20360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1546380	20380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1548077	20400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1549589	20420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1551266	20440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1552880	20460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1554577	20480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1556225	20500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1557862	20520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1559341	20540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1560671	20560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	1561842	20580	0.10398	0.299515	0.330659
[UB_EXPERIMENT]	1563037	20600	0.103786	0.299515	0.3306
[UB_EXPERIMENT]	1564299	20620	0.10304	0.299515	0.330377
[UB_EXPERIMENT]	1565895	20640	0.10304	0.299515	0.330377
[UB_EXPERIMENT]	1567270	20660	0.10304	0.299515	0.330377
[UB_EXPERIMENT]	1568635	20680	0.10304	0.299515	0.330377
[UB_EXPERIMENT]	1569838	20700	0.10304	0.299515	0.330377
[UB_EXPERIMENT]	1571090	20720	0.10225	0.299515	0.33014
[UB_EXPERIMENT]	1572536	20740	0.101009	0.299515	0.329769
[UB_EXPERIMENT]	1573864	20760	0.100484	0.299515	0.329612
[UB_EXPERIMENT]	1575261	20780	0.10006	0.299515	0.329484
[UB_EXPERIMENT]	1576821	20800	0.0992957	0.299515	0.329256


==> data/ub_refined_second_cat0_david8_0.1.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	11970	180	1.02858	0.299515	0.607589
[UB_EXPERIMENT]	13343	200	0.950965	0.299515	0.584343
[UB_EXPERIMENT]	14766	220	0.935326	0.299515	0.579659
[UB_EXPERIMENT]	16121	240	0.838238	0.299515	0.55058
[UB_EXPERIMENT]	17462	260	0.821049	0.299515	0.545432
[UB_EXPERIMENT]	18770	280	0.772183	0.299515	0.530795
[UB_EXPERIMENT]	20086	300	0.730347	0.299515	0.518265
[UB_EXPERIMENT]	21420	320	0.654384	0.299515	0.495513
[UB_EXPERIMENT]	22890	340	0.626012	0.299515	0.487015
[UB_EXPERIMENT]	24210	360	0.599928	0.299515	0.479202
[UB_EXPERIMENT]	25677	380	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	26937	400	0.54455	0.299515	0.462616
[UB_EXPERIMENT]	28199	420	0.522183	0.299515	0.455917
[UB_EXPERIMENT]	29625	440	0.514353	0.299515	0.453571
[UB_EXPERIMENT]	31006	460	0.495593	0.299515	0.447952
[UB_EXPERIMENT]	32511	480	0.469509	0.299515	0.44014
[UB_EXPERIMENT]	33845	500	0.445713	0.299515	0.433013
[UB_EXPERIMENT]	35330	520	0.443425	0.299515	0.432327
[UB_EXPERIMENT]	36708	540	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	38079	560	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	39258	580	0.415918	0.299515	0.424089
[UB_EXPERIMENT]	40625	600	0.397183	0.299515	0.418477
[UB_EXPERIMENT]	42027	620	0.391258	0.299515	0.416702
[UB_EXPERIMENT]	43517	640	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	45023	660	0.379551	0.299515	0.413196
[UB_EXPERIMENT]	46361	680	0.365174	0.299515	0.40889
[UB_EXPERIMENT]	47788	700	0.354	0.299515	0.405543
[UB_EXPERIMENT]	49250	720	0.33909	0.299515	0.401077
[UB_EXPERIMENT]	50834	740	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	52371	760	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	53879	780	0.313006	0.299515	0.393265
[UB_EXPERIMENT]	55058	800	0.310168	0.299515	0.392415
[UB_EXPERIMENT]	56546	820	0.297016	0.299515	0.388476
[UB_EXPERIMENT]	57854	840	0.292341	0.299515	0.387076
[UB_EXPERIMENT]	59400	860	0.286922	0.299515	0.385452
[UB_EXPERIMENT]	61062	880	0.280401	0.299515	0.383499
[UB_EXPERIMENT]	62709	900	0.274342	0.299515	0.381684
[UB_EXPERIMENT]	64030	920	0.272585	0.299515	0.381158
[UB_EXPERIMENT]	65464	940	0.268981	0.299515	0.380079
[UB_EXPERIMENT]	67095	960	0.267359	0.299515	0.379593
[UB_EXPERIMENT]	68751	980	0.261091	0.299515	0.377716
[UB_EXPERIMENT]	70148	1000	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	71544	1020	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	72980	1040	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	74290	1060	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	75888	1080	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	77507	1100	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	79005	1120	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	80648	1140	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	82168	1160	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	83779	1180	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	85294	1200	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	86704	1220	0.236081	0.299515	0.370225
[UB_EXPERIMENT]	87871	1240	0.234755	0.299515	0.369827
[UB_EXPERIMENT]	89420	1260	0.233952	0.299515	0.369587
[UB_EXPERIMENT]	91035	1280	0.229841	0.299515	0.368356
[UB_EXPERIMENT]	92354	1300	0.228234	0.299515	0.367874
[UB_EXPERIMENT]	93674	1320	0.225888	0.299515	0.367172
[UB_EXPERIMENT]	95172	1340	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	96452	1360	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	97725	1380	0.215192	0.299515	0.363968
[UB_EXPERIMENT]	99274	1400	0.213817	0.299515	0.363556
[UB_EXPERIMENT]	100526	1420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	101930	1440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	103577	1460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	104986	1480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	106199	1500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	107870	1520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	109296	1540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	110725	1560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	112090	1580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	113739	1600	0.205412	0.299515	0.361039
[UB_EXPERIMENT]	115174	1620	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	116562	1640	0.201647	0.299515	0.359911
[UB_EXPERIMENT]	118200	1660	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	119671	1680	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	120942	1700	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	122540	1720	0.194134	0.299515	0.357661
[UB_EXPERIMENT]	123902	1740	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	125082	1760	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	126362	1780	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	127757	1800	0.189446	0.299515	0.356257
[UB_EXPERIMENT]	129390	1820	0.189108	0.299515	0.356156
[UB_EXPERIMENT]	130817	1840	0.185995	0.299515	0.355223
[UB_EXPERIMENT]	132065	1860	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	133487	1880	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	135192	1900	0.17868	0.299515	0.353032
[UB_EXPERIMENT]	136716	1920	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	138021	1940	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	139385	1960	0.174656	0.299515	0.351827
[UB_EXPERIMENT]	140864	1980	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	142618	2000	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	143986	2020	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	145532	2040	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	147019	2060	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	148269	2080	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	149752	2100	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	151214	2120	0.159764	0.299515	0.347367
[UB_EXPERIMENT]	152531	2140	0.157457	0.299515	0.346676
[UB_EXPERIMENT]	154042	2160	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	155415	2180	0.155334	0.299515	0.34604
[UB_EXPERIMENT]	157090	2200	0.153704	0.299515	0.345552
[UB_EXPERIMENT]	158759	2220	0.152157	0.299515	0.345088
[UB_EXPERIMENT]	160102	2240	0.150163	0.299515	0.344491
[UB_EXPERIMENT]	161772	2260	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	163177	2280	0.148572	0.299515	0.344015
[UB_EXPERIMENT]	164699	2300	0.14757	0.299515	0.343714
[UB_EXPERIMENT]	166082	2320	0.146722	0.299515	0.34346
[UB_EXPERIMENT]	167508	2340	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	169006	2360	0.145091	0.299515	0.342972
[UB_EXPERIMENT]	170157	2380	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	171456	2400	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	173014	2420	0.142625	0.299515	0.342233
[UB_EXPERIMENT]	174395	2440	0.141831	0.299515	0.341995
[UB_EXPERIMENT]	175835	2460	0.140201	0.299515	0.341507
[UB_EXPERIMENT]	177042	2480	0.1392	0.299515	0.341207
[UB_EXPERIMENT]	178440	2500	0.13857	0.299515	0.341019
[UB_EXPERIMENT]	180044	2520	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	181729	2540	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	183031	2560	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	184375	2580	0.136091	0.299515	0.340276
[UB_EXPERIMENT]	186066	2600	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	187747	2620	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	189352	2640	0.134014	0.299515	0.339654
[UB_EXPERIMENT]	190671	2660	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	192307	2680	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	193688	2700	0.133018	0.299515	0.339356
[UB_EXPERIMENT]	195039	2720	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	196372	2740	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	197573	2760	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	199196	2780	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	200928	2800	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	202383	2820	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	203764	2840	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	205116	2860	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	206467	2880	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	207846	2900	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	209489	2920	0.130358	0.299515	0.338559
[UB_EXPERIMENT]	211088	2940	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	212711	2960	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	214241	2980	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	215684	3000	0.127645	0.299515	0.337746
[UB_EXPERIMENT]	217194	3020	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	218578	3040	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	219756	3060	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	221359	3080	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	222834	3100	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	224239	3120	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	225722	3140	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	227106	3160	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	228727	3180	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	229925	3200	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	231303	3220	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	232581	3240	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	234193	3260	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	235636	3280	0.121285	0.299515	0.335842
[UB_EXPERIMENT]	236942	3300	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	238539	3320	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	240179	3340	0.120425	0.299515	0.335584
[UB_EXPERIMENT]	241778	3360	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	243037	3380	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	244589	3400	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	245915	3420	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	247351	3440	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	248792	3460	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	250308	3480	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	251715	3500	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	253014	3520	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	254684	3540	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	256076	3560	0.114921	0.299515	0.333935
[UB_EXPERIMENT]	257721	3580	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	259370	3600	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	260708	3620	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	261923	3640	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	263317	3660	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	264834	3680	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	266437	3700	0.112291	0.299515	0.333148
[UB_EXPERIMENT]	267939	3720	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	269421	3740	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	271104	3760	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	272596	3780	0.110843	0.299515	0.332714
[UB_EXPERIMENT]	274025	3800	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	275497	3820	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	276835	3840	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	278222	3860	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	279519	3880	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	280810	3900	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	282012	3920	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	283409	3940	0.106761	0.299515	0.331492
[UB_EXPERIMENT]	285048	3960	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	286291	3980	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	287913	4000	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	289135	4020	0.105552	0.299515	0.331129
[UB_EXPERIMENT]	290804	4040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	292392	4060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	293975	4080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	295635	4100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	296915	4120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	298489	4140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	300200	4160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	301528	4180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	303113	4200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	304376	4220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	305624	4240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	306941	4260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	308329	4280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	309669	4300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	311323	4320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	312539	4340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	313878	4360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	315106	4380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	316468	4400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	317767	4420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	319503	4440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	320930	4460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	322485	4480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	323740	4500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	324939	4520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	326255	4540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	327475	4560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	329038	4580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	330418	4600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	331857	4620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	333257	4640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	334693	4660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	336212	4680	0.10398	0.299515	0.330659
[UB_EXPERIMENT]	337789	4700	0.103241	0.299515	0.330437
[UB_EXPERIMENT]	339209	4720	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	340590	4740	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	341930	4760	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	343196	4780	0.101561	0.299515	0.329934
[UB_EXPERIMENT]	344566	4800	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	345837	4820	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	347223	4840	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	348516	4860	0.100485	0.299515	0.329612
[UB_EXPERIMENT]	349815	4880	0.0994446	0.299515	0.3293


==> data/ub_refined_second_cat0_david8_0.1_all.txt <==
dummy	time	calls	error	lower_bound	upper_bound
[UB_EXPERIMENT]	204	2	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	290	3	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	376	4	22.2597	0.177423	4.12681
[UB_EXPERIMENT]	480	5	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	569	6	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	680	7	6.13221	0.299515	2.1362
[UB_EXPERIMENT]	792	8	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	858	9	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	946	10	6.10084	0.299515	2.12681
[UB_EXPERIMENT]	1040	11	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1112	12	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1230	13	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1305	14	6.08669	0.299515	2.12257
[UB_EXPERIMENT]	1404	15	5.0081	0.299515	1.79951
[UB_EXPERIMENT]	1497	16	5.0081	0.299515	1.79951
[UB_EXPERIMENT]	1585	17	4.60047	0.299515	1.67742
[UB_EXPERIMENT]	1667	18	4.60047	0.299515	1.67742
[UB_EXPERIMENT]	1753	19	3.33873	0.299515	1.29951
[UB_EXPERIMENT]	1389	20	3.08873	0.299515	1.22464
[UB_EXPERIMENT]	2618	40	2.74796	0.299515	1.12257
[UB_EXPERIMENT]	3956	60	2.34477	0.299515	1.00181
[UB_EXPERIMENT]	5182	80	1.54437	0.299515	0.762076
[UB_EXPERIMENT]	6437	100	1.29437	0.299515	0.687197
[UB_EXPERIMENT]	7773	120	1.16726	0.299515	0.649128
[UB_EXPERIMENT]	9118	140	1.09475	0.299515	0.627408
[UB_EXPERIMENT]	10509	160	1.04811	0.299515	0.613441
[UB_EXPERIMENT]	11970	180	1.02858	0.299515	0.607589
[UB_EXPERIMENT]	13343	200	0.950965	0.299515	0.584343
[UB_EXPERIMENT]	14766	220	0.935326	0.299515	0.579659
[UB_EXPERIMENT]	16121	240	0.838238	0.299515	0.55058
[UB_EXPERIMENT]	17462	260	0.821049	0.299515	0.545432
[UB_EXPERIMENT]	18770	280	0.772183	0.299515	0.530795
[UB_EXPERIMENT]	20086	300	0.730347	0.299515	0.518265
[UB_EXPERIMENT]	21420	320	0.654384	0.299515	0.495513
[UB_EXPERIMENT]	22890	340	0.626012	0.299515	0.487015
[UB_EXPERIMENT]	24210	360	0.599928	0.299515	0.479202
[UB_EXPERIMENT]	25677	380	0.550049	0.299515	0.464263
[UB_EXPERIMENT]	26937	400	0.54455	0.299515	0.462616
[UB_EXPERIMENT]	28199	420	0.522183	0.299515	0.455917
[UB_EXPERIMENT]	29625	440	0.514353	0.299515	0.453571
[UB_EXPERIMENT]	31006	460	0.495593	0.299515	0.447952
[UB_EXPERIMENT]	32511	480	0.469509	0.299515	0.44014
[UB_EXPERIMENT]	33845	500	0.445713	0.299515	0.433013
[UB_EXPERIMENT]	35330	520	0.443425	0.299515	0.432327
[UB_EXPERIMENT]	36708	540	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	38079	560	0.417341	0.299515	0.424515
[UB_EXPERIMENT]	39258	580	0.415918	0.299515	0.424089
[UB_EXPERIMENT]	40625	600	0.397183	0.299515	0.418477
[UB_EXPERIMENT]	42027	620	0.391258	0.299515	0.416702
[UB_EXPERIMENT]	43517	640	0.386091	0.299515	0.415155
[UB_EXPERIMENT]	45023	660	0.379551	0.299515	0.413196
[UB_EXPERIMENT]	46361	680	0.365174	0.299515	0.40889
[UB_EXPERIMENT]	47788	700	0.354	0.299515	0.405543
[UB_EXPERIMENT]	49250	720	0.33909	0.299515	0.401077
[UB_EXPERIMENT]	50834	740	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	52371	760	0.323591	0.299515	0.396435
[UB_EXPERIMENT]	53879	780	0.313006	0.299515	0.393265
[UB_EXPERIMENT]	55058	800	0.310168	0.299515	0.392415
[UB_EXPERIMENT]	56546	820	0.297016	0.299515	0.388476
[UB_EXPERIMENT]	57854	840	0.292341	0.299515	0.387076
[UB_EXPERIMENT]	59400	860	0.286922	0.299515	0.385452
[UB_EXPERIMENT]	61062	880	0.280401	0.299515	0.383499
[UB_EXPERIMENT]	62709	900	0.274342	0.299515	0.381684
[UB_EXPERIMENT]	64030	920	0.272585	0.299515	0.381158
[UB_EXPERIMENT]	65464	940	0.268981	0.299515	0.380079
[UB_EXPERIMENT]	67095	960	0.267359	0.299515	0.379593
[UB_EXPERIMENT]	68751	980	0.261091	0.299515	0.377716
[UB_EXPERIMENT]	70148	1000	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	71544	1020	0.260838	0.299515	0.37764
[UB_EXPERIMENT]	72980	1040	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	74290	1060	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	75888	1080	0.258064	0.299515	0.376809
[UB_EXPERIMENT]	77507	1100	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	79005	1120	0.254317	0.299515	0.375687
[UB_EXPERIMENT]	80648	1140	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	82168	1160	0.247796	0.299515	0.373734
[UB_EXPERIMENT]	83779	1180	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	85294	1200	0.241276	0.299515	0.371781
[UB_EXPERIMENT]	86704	1220	0.236081	0.299515	0.370225
[UB_EXPERIMENT]	87871	1240	0.234755	0.299515	0.369827
[UB_EXPERIMENT]	89420	1260	0.233952	0.299515	0.369587
[UB_EXPERIMENT]	91035	1280	0.229841	0.299515	0.368356
[UB_EXPERIMENT]	92354	1300	0.228234	0.299515	0.367874
[UB_EXPERIMENT]	93674	1320	0.225888	0.299515	0.367172
[UB_EXPERIMENT]	95172	1340	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	96452	1360	0.221713	0.299515	0.365921
[UB_EXPERIMENT]	97725	1380	0.215192	0.299515	0.363968
[UB_EXPERIMENT]	99274	1400	0.213817	0.299515	0.363556
[UB_EXPERIMENT]	100526	1420	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	101930	1440	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	103577	1460	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	104986	1480	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	106199	1500	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	107870	1520	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	109296	1540	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	110725	1560	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	112090	1580	0.208671	0.299515	0.362015
[UB_EXPERIMENT]	113739	1600	0.205412	0.299515	0.361039
[UB_EXPERIMENT]	115174	1620	0.20215	0.299515	0.360062
[UB_EXPERIMENT]	116562	1640	0.201647	0.299515	0.359911
[UB_EXPERIMENT]	118200	1660	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	119671	1680	0.198591	0.299515	0.358996
[UB_EXPERIMENT]	120942	1700	0.195629	0.299515	0.358109
[UB_EXPERIMENT]	122540	1720	0.194134	0.299515	0.357661
[UB_EXPERIMENT]	123902	1740	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	125082	1760	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	126362	1780	0.193046	0.299515	0.357335
[UB_EXPERIMENT]	127757	1800	0.189446	0.299515	0.356257
[UB_EXPERIMENT]	129390	1820	0.189108	0.299515	0.356156
[UB_EXPERIMENT]	130817	1840	0.185995	0.299515	0.355223
[UB_EXPERIMENT]	132065	1860	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	133487	1880	0.182587	0.299515	0.354202
[UB_EXPERIMENT]	135192	1900	0.17868	0.299515	0.353032
[UB_EXPERIMENT]	136716	1920	0.177421	0.299515	0.352655
[UB_EXPERIMENT]	138021	1940	0.176066	0.299515	0.352249
[UB_EXPERIMENT]	139385	1960	0.174656	0.299515	0.351827
[UB_EXPERIMENT]	140864	1980	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	142618	2000	0.169545	0.299515	0.350296
[UB_EXPERIMENT]	143986	2020	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	145532	2040	0.163024	0.299515	0.348343
[UB_EXPERIMENT]	147019	2060	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	148269	2080	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	149752	2100	0.161796	0.299515	0.347975
[UB_EXPERIMENT]	151214	2120	0.159764	0.299515	0.347367
[UB_EXPERIMENT]	152531	2140	0.157457	0.299515	0.346676
[UB_EXPERIMENT]	154042	2160	0.156503	0.299515	0.34639
[UB_EXPERIMENT]	155415	2180	0.155334	0.299515	0.34604
[UB_EXPERIMENT]	157090	2200	0.153704	0.299515	0.345552
[UB_EXPERIMENT]	158759	2220	0.152157	0.299515	0.345088
[UB_EXPERIMENT]	160102	2240	0.150163	0.299515	0.344491
[UB_EXPERIMENT]	161772	2260	0.149982	0.299515	0.344437
[UB_EXPERIMENT]	163177	2280	0.148572	0.299515	0.344015
[UB_EXPERIMENT]	164699	2300	0.14757	0.299515	0.343714
[UB_EXPERIMENT]	166082	2320	0.146722	0.299515	0.34346
[UB_EXPERIMENT]	167508	2340	0.146171	0.299515	0.343295
[UB_EXPERIMENT]	169006	2360	0.145091	0.299515	0.342972
[UB_EXPERIMENT]	170157	2380	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	171456	2400	0.143461	0.299515	0.342484
[UB_EXPERIMENT]	173014	2420	0.142625	0.299515	0.342233
[UB_EXPERIMENT]	174395	2440	0.141831	0.299515	0.341995
[UB_EXPERIMENT]	175835	2460	0.140201	0.299515	0.341507
[UB_EXPERIMENT]	177042	2480	0.1392	0.299515	0.341207
[UB_EXPERIMENT]	178440	2500	0.13857	0.299515	0.341019
[UB_EXPERIMENT]	180044	2520	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	181729	2540	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	183031	2560	0.13694	0.299515	0.340531
[UB_EXPERIMENT]	184375	2580	0.136091	0.299515	0.340276
[UB_EXPERIMENT]	186066	2600	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	187747	2620	0.13531	0.299515	0.340042
[UB_EXPERIMENT]	189352	2640	0.134014	0.299515	0.339654
[UB_EXPERIMENT]	190671	2660	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	192307	2680	0.13368	0.299515	0.339554
[UB_EXPERIMENT]	193688	2700	0.133018	0.299515	0.339356
[UB_EXPERIMENT]	195039	2720	0.132707	0.299515	0.339263
[UB_EXPERIMENT]	196372	2740	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	197573	2760	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	199196	2780	0.132049	0.299515	0.339066
[UB_EXPERIMENT]	200928	2800	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	202383	2820	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	203764	2840	0.130546	0.299515	0.338615
[UB_EXPERIMENT]	205116	2860	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	206467	2880	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	207846	2900	0.130419	0.299515	0.338577
[UB_EXPERIMENT]	209489	2920	0.130358	0.299515	0.338559
[UB_EXPERIMENT]	211088	2940	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	212711	2960	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	214241	2980	0.128789	0.299515	0.338089
[UB_EXPERIMENT]	215684	3000	0.127645	0.299515	0.337746
[UB_EXPERIMENT]	217194	3020	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	218578	3040	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	219756	3060	0.127159	0.299515	0.337601
[UB_EXPERIMENT]	221359	3080	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	222834	3100	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	224239	3120	0.125528	0.299515	0.337113
[UB_EXPERIMENT]	225722	3140	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	227106	3160	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	228727	3180	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	229925	3200	0.123898	0.299515	0.336624
[UB_EXPERIMENT]	231303	3220	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	232581	3240	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	234193	3260	0.122268	0.299515	0.336136
[UB_EXPERIMENT]	235636	3280	0.121285	0.299515	0.335842
[UB_EXPERIMENT]	236942	3300	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	238539	3320	0.120638	0.299515	0.335648
[UB_EXPERIMENT]	240179	3340	0.120425	0.299515	0.335584
[UB_EXPERIMENT]	241778	3360	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	243037	3380	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	244589	3400	0.119008	0.299515	0.335159
[UB_EXPERIMENT]	245915	3420	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	247351	3440	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	248792	3460	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	250308	3480	0.117377	0.299515	0.334671
[UB_EXPERIMENT]	251715	3500	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	253014	3520	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	254684	3540	0.115747	0.299515	0.334183
[UB_EXPERIMENT]	256076	3560	0.114921	0.299515	0.333935
[UB_EXPERIMENT]	257721	3580	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	259370	3600	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	260708	3620	0.114117	0.299515	0.333695
[UB_EXPERIMENT]	261923	3640	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	263317	3660	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	264834	3680	0.112487	0.299515	0.333206
[UB_EXPERIMENT]	266437	3700	0.112291	0.299515	0.333148
[UB_EXPERIMENT]	267939	3720	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	269421	3740	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	271104	3760	0.110856	0.299515	0.332718
[UB_EXPERIMENT]	272596	3780	0.110843	0.299515	0.332714
[UB_EXPERIMENT]	274025	3800	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	275497	3820	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	276835	3840	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	278222	3860	0.109226	0.299515	0.33223
[UB_EXPERIMENT]	279519	3880	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	280810	3900	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	282012	3920	0.107596	0.299515	0.331742
[UB_EXPERIMENT]	283409	3940	0.106761	0.299515	0.331492
[UB_EXPERIMENT]	285048	3960	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	286291	3980	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	287913	4000	0.105966	0.299515	0.331253
[UB_EXPERIMENT]	289135	4020	0.105552	0.299515	0.331129
[UB_EXPERIMENT]	290804	4040	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	292392	4060	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	293975	4080	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	295635	4100	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	296915	4120	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	298489	4140	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	300200	4160	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	301528	4180	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	303113	4200	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	304376	4220	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	305624	4240	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	306941	4260	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	308329	4280	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	309669	4300	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	311323	4320	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	312539	4340	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	313878	4360	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	315106	4380	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	316468	4400	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	317767	4420	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	319503	4440	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	320930	4460	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	322485	4480	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	323740	4500	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	324939	4520	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	326255	4540	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	327475	4560	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	329038	4580	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	330418	4600	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	331857	4620	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	333257	4640	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	334693	4660	0.104335	0.299515	0.330765
[UB_EXPERIMENT]	336212	4680	0.10398	0.299515	0.330659
[UB_EXPERIMENT]	337789	4700	0.103241	0.299515	0.330437
[UB_EXPERIMENT]	339209	4720	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	340590	4740	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	341930	4760	0.102705	0.299515	0.330277
[UB_EXPERIMENT]	343196	4780	0.101561	0.299515	0.329934
[UB_EXPERIMENT]	344566	4800	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	345837	4820	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	347223	4840	0.101075	0.299515	0.329788
[UB_EXPERIMENT]	348516	4860	0.100485	0.299515	0.329612
[UB_EXPERIMENT]	349815	4880	0.0994446	0.299515	0.3293

